Velocity Obstacle for Polytopic Collision Avoidance for Distributed Multi-robot Systems

Obstacle avoidance for multi-robot navigation with polytopic shapes is challenging. Existing works simplify the system dynamics or consider it as a convex or non-convex optimization problem with positive distance constraints between robots, which limits real-time performance and scalability. Additionally, generating collision-free behavior for polytopic-shaped robots is harder due to implicit and non-differentiable distance functions between polytopes. In this paper, we extend the concept of velocity obstacle (VO) principle for polytopic-shaped robots and propose a novel approach to construct the VO in the function of vertex coordinates and other robot's states. Compared with existing work about obstacle avoidance between polytopic-shaped robots, our approach is much more computationally efficient as the proposed approach for construction of VO between polytopes is optimization-free. Based on VO representation for polytopic shapes, we later propose a navigation approach for distributed multi-robot systems. We validate our proposed VO representation and navigation approach in multiple challenging scenarios including large-scale randomized tests, and our approach outperforms the state of art in many evaluation metrics, including completion rate, deadlock rate, and the average travel distance.

==> main_ral.txt <==
\documentclass[letterpaper, 10 pt, journal, twoside]{IEEEtran}
\usepackage{amssymb, amsthm, amsmath,  cite, color}
\usepackage{booktabs}
\usepackage{float}
\usepackage{graphicx}
\usepackage{hyperref}
% \hypersetup{hypertex=true, colorlinks=true, linkcolor=blue, anchorcolor=blue, citecolor=blue}
\usepackage{import}
\usepackage{mathtools}
\usepackage{multirow}
\usepackage{outline}
\usepackage{paralist}
\usepackage{siunitx}
\usepackage{stmaryrd}
\usepackage{systeme}
\usepackage{units}
\usepackage{siunitx}
\usepackage{url}
\usepackage{balance}
\usepackage{tikz}
\usepackage{booktabs}
\usepackage{subcaption}
\usepackage{algorithm}
\usepackage{algorithmic}
\usepackage{tablefootnote}
\usepackage[font={small}]{caption}
\usepackage{bm}

% \let\labelindent\relax
\usepackage{enumitem}
\usepackage{tabularx}

\newtheorem{prop}{Proposition}
\newtheorem{theorem}{Theorem}
\newtheorem{lemma}{Lemma}
\newtheorem{remark}{Remark}
\newtheorem{definition}{Definition}
\newtheorem{property}{Property}
\newtheorem{assumption}{Assumption}

\DeclareMathOperator*{\argmin}{argmin}
\DeclareMathOperator*{\argmax}{argmax}

% \usepackage[compact]{titlesec}
\setlength{\parskip}{0pt}
% \setlength{\baselineskip}{-1.0pt}

\newcommand{\todo}[1]{{\color{blue} #1}}
\newcommand{\jihao}[1]{{\color{blue} #1}}
\newcommand{\jun}[1]{{\color{red} #1}}
\newcommand{\submission}[1]{{\color{blue} #1}}
% correct bad hyphenation here

\begin{document}
\title{Velocity Obstacle for Polytopic Collision Avoidance for Distributed Multi-robot Systems}
% Velocity Obstacle for Polytopes with Application to Collision Avoidance between Distributed Multi-robot System

\author{Jihao Huang$^{1*}$, Jun Zeng$^{2*}$, Xuemin Chi$^{1}$, Koushil Sreenath$^{2}$, Zhitao Liu$^{1\dagger}$, Hongye Su$^{1}$%
\thanks{$^*$ Authors have contributed equally.}
\thanks{Manuscript received: January, 31, 2023; Accepted April, 4, 2023.}
\thanks{This paper was recommended for publication by Editor M. Ani Hsieh upon evaluation of the Associate Editor and Reviewers' comments.}
\thanks{This work was supported in part by National Key R\&D Program of China (Grant NO. 2021YFB3301000); National Natural Science Foundation of China (NSFC:62173297), Zhejiang Key R\&D Program (Grant NO. 2022C01035), Fundamental Research Funds for the Central Universities (NO.226-2022-00086).}
\thanks{$^{1}$Jihao Huang, Xuemin Chi, Zhitao Liu and Hongye Su are with the State Key Laboratory of Industrial Control Technology, Institute of Cyber-Systems and Control, Zhejiang University, Hangzhou, China {\tt\footnotesize \{jihaoh, chixuemin, ztliu, hysu\}@zju.edu.cn}. $^{2} $Jun Zeng and Koushil Sreenath are with Hybrid Robotics Group at the Department of Mechanical Engineering, UC Berkeley, USA {\tt\footnotesize \{zengjunsjtu, koushils\}@berkeley.edu}.}%
\thanks{$^\dagger$ Corresponding author.}
\thanks{Simulation results are shown in the video \url{https://youtu.be/YT9aObT2VAo}.}
\thanks{Digital Object Identifier (DOI): see top of this page.}
}

\markboth{IEEE Robotics and Automation Letters. Preprint Version. Accepted April, 2023}
{Huang \MakeLowercase{\textit{et al.}}: Velocity Obstacle for Polytopic Collision Avoidance}

\maketitle
%%%%%%%%%%%%
% abstract %
%%%%%%%%%%%%
\input{sections/abstract}
\input{sections/keywords}

%%%%%%%%%%%%
% sections %
%%%%%%%%%%%%
\input{sections/intro}
\input{sections/preliminaries}
\input{sections/multi_robot_navigation}
\input{sections/experiment_results}
\input{sections/conclusion}


\balance
{
\bibliographystyle{IEEEtran}
\bibliography{references}
}

\end{document}

